The Coordinated Radio and Infrared Survey for High-mass Star Formation. IV: A new radio selected sample of compact Galactic Planetary Nebulae

We present a new radio-selected sample of PNe from the CORNISH survey. This is a radio continuum survey of the inner Galactic plane covering Galactic longitude, $10^\circ <l< 65^\circ$ and latitude, $|b| < 1^\circ$ with a resolution of 1.5$^{"}$ and sensitivity better than 0.4 mJy/beam. The radio regime, being unbiased by dust extinction, allows for a more complete sample selection, especially towards the Galactic mid-plane. Visual inspection of the CORNISH data, in combination with data from multi-wavelength surveys of the Galactic plane, allowed the CORNISH team to identify 169 candidate PNe. Here, we explore the use of multi-wavelength diagnostic plots and analysis to verify and classify the candidate PNe. We present the multi-wavelength properties of this new PNe sample. We find 90 new PNe, of which 12 are newly discovered and 78 are newly classified as PN. A further 47 previously suspected PNe are confirmed as such from the analysis presented here and 24 known PNe are detected. Eight sources are classified as possible PNe or other source types. Our sample includes a young sub-sample, with physical diameters < 0.12 pc, brightness temperatures (> 1000 K) and located closer than 7 kpc. Within this sample is a water-maser PN with a spectral index of $-0.55\pm 0.08$, which indicates non-thermal radio emission. Such a radio-selected sample, unaffected by extinction, will be particularly useful to compare with population synthesis models and should contribute to the understanding of the formation and evolution of PNe.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
